There is Limited Correlation between Coverage and Robustness for Deep Neural Networks

Deep neural networks (DNN) are increasingly applied in safety-critical systems, e.g., for face recognition, autonomous car control and malware detection. It is also shown that DNNs are subject to attacks such as adversarial perturbation and thus must be properly tested. Many coverage criteria for DNN since have been proposed, inspired by the success of code coverage criteria for software programs. The expectation is that if a DNN is a well tested (and retrained) according to such coverage criteria, it is more likely to be robust. In this work, we conduct an empirical study to evaluate the relationship between coverage, robustness and attack/defense metrics for DNN. Our study is the largest to date and systematically done based on 100 DNN models and 25 metrics. One of our findings is that there is limited correlation between coverage and robustness, i.e., improving coverage does not help improve the robustness. Our dataset and implementation have been made available to serve as a benchmark for future studies on testing DNN.

==> correlation/readme.txt <==
（1）各项coverage criteria （cc）X_test的值，robustness值，应该有27*4个数据点 
（2）cc_diff 和 robustness_diff 的值，应该有27*2*3个数据点 （cc_diff指的是对同一个测试集，在retrain 前后模型上分别算到的cc的差值，比如LeNet1, 对于X_test测试集，fgsm-origin 就是一个cc_diff的值；三种攻击，每种攻击对应X_test和X_test+AE 两个测试集，所以乘以6； robustness_diff 指的是模型retrain前后的robustness差值，无测试集之分）
（3）attack metric vs robustness_diff, 有27*3个点
（4）defence metric vs robustness, 27*3 个点
（5）robustness vs cc_diff_inmodel (cc_diff_inmodel 指的是一个train好的模型 在不同test data上的cc) 

